Aligned metal absorbers and the ultraviolet background at the end of reionization

We use observations of spatially-aligned C II, C IV, Si II, Si IV, and O I absorbers to probe the slope and intensity of the ultraviolet background (UVB) at $z \sim 6$. We accomplish this by comparing observations with predictions from a cosmological hydrodynamic simulation using three trial UVBs applied in post-processing: a spectrally soft, fluctuating UVB calculated using multi-frequency radiative transfer; a soft, spatially-uniform UVB; and a hard, spatially-uniform "quasars-only" model. When considering our paired high-ionization absorbers (C IV/Si IV), the observed statistics strongly prefer the hard, spatially-uniform UVB. This echoes recent findings that cosmological simulations generically underproduce strong C IV absorbers at $z>5$. A single low/high ionization pair (Si II/Si IV), by contrast, shows a preference for the HM12 UVB, while two more (C II/C IV and O I/C IV) show no preference for any of the three UVBs. Despite this, future observations of specific absorbers, particularly Si IV/C IV, with next-generation telescopes probing to lower column densities should yield tighter constraints on the UVB.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
